Deep Fiducial Inference

Since the mid-2000s, there has been a resurrection of interest in modern modifications of fiducial inference. To date, the main computational tool to extract a generalized fiducial distribution is Markov chain Monte Carlo (MCMC). We propose an alternative way of computing a generalized fiducial distribution that could be used in complex situations. In particular, to overcome the difficulty when the unnormalized fiducial density (needed for MCMC), we design a fiducial autoencoder (FAE). The fitted autoencoder is used to generate generalized fiducial samples of the unknown parameters. To increase accuracy, we then apply an approximate fiducial computation (AFC) algorithm, by rejecting samples that when plugged into a decoder do not replicate the observed data well enough. Our numerical experiments show the effectiveness of our FAE-based inverse solution and the excellent coverage performance of the AFC corrected FAE solution.

==> README.TXT <==
% README.TXT for staauth.cls
% Version 1.0 released 25 May 2012
%
% This software may only be used to prepare an article for publication in the
% STAT
% to be published by John Wiley & Sons, Ltd.
% Any other use constitutes an infringement of copyright.
%
% The release consists of the following files:
%
%   README.TXT   this file
%   staauth.cls  the LaTeX2e class file
%   stadoc.tex   authors' instructions
%   stadoc.pdf   authors' instructions in PDF format
%   wb_stat.bst  reference style for those authors using BibTeX
%
% Typeset stadoc.tex for instructions and examples, or view the PDF.
%
% Simply place staauth.cls and stadoc.tex in your systems usual directories
% and typeset using your LaTeX2e command.
%
%
%


